The impact of binary stars on the dust and metal evolution of galaxies

We present detailed implementations of (a) binary stellar evolution (using binary_c) and (b) dust production and destruction into the cosmological semi-analytic galaxy evolution simulation, L-Galaxies. This new version of L-Galaxies is compared to a version assuming only single stars and to global and spatially-resolved observational data across a range of redshifts ($z$). We find that binaries have a negligible impact on the stellar masses, gas masses, and star formation rates of galaxies only if the total mass ejected by massive stars is unchanged. This is because massive stars determine the strength of supernova (SN) feedback, which in turn regulates galaxy growth. Binary effects, such as common envelope ejection and novae, affect carbon and nitrogen enrichment in galaxies, however heavier alpha elements are more affected by the choice of SN and wind yields. Unlike many other simulations, the new L-Galaxies reproduces observed dust-to-metal (DTM) and dust-to-gas (DTG) ratios at $z\sim{}0-4$. This is mainly due to shorter dust accretion timescales in dust-rich environments. However, dust masses are under-predicted at $z>4$, highlighting the need for enhanced dust production at early times in simulations, possibly accompanied by increased star formation. On sub-galactic scales, there is very good agreement between L-Galaxies and observed dust and metal radial profiles at $z=0$. A drop in DTM ratio is also found in diffuse, low-metallicity regions, contradicting the assumption of a universal value. We hope that this work serves as a useful template for binary stellar evolution implementations in other cosmological simulations in future.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
